Hiding in the Particles: When Return-Oriented Programming Meets Program Obfuscation

Largely known for attack scenarios, code reuse techniques at a closer look reveal properties that are appealing also for program obfuscation. We explore the popular return-oriented programming paradigm under this light, transforming program functions into ROP chains that coexist seamlessly with the surrounding software stack. We show how to build chains that can withstand popular static and dynamic deobfuscation approaches, evaluating the robustness and overheads of the design over common programs. The results suggest a significant amount of computational resources would be required to carry a deobfuscation attack for secret finding and code coverage goals.

==> charts/obfuscation/file.dat <==
1	make-prime-list	0.8301	1748
2	false	0.5752	11818
3	true	0.5752	11818
4	tty	0.5836	12057
5	hostid	0.587	12156
6	printenv	0.5895	12228
7	logname	0.5895	12230
8	whoami	0.5907	12264
9	unlink	0.5928	12329
10	link	0.5967	12447
11	dirname	0.5994	12532
12	yes	0.6048	12702
13	basename	0.6086	12825
14	uname	0.609	12839
15	env	0.6115	12920
16	echo	0.6171	13112
17	sync	0.6181	13144
18	cksum	0.6182	13147
19	users	0.6192	13183
20	rmdir	0.6204	13223
21	sleep	0.6205	13228
22	pathchk	0.6288	13522
23	groups	0.6351	13758
24	nproc	0.6309	13870
25	nice	0.6385	13887
26	runcon	0.6415	14002
27	pwd	0.6419	14017
28	kill	0.6518	14416
29	nohup	0.6538	14500
30	fold	0.6492	14597
31	tee	0.6589	14716
32	paste	0.661	14810
33	expand	0.6714	15279
34	cat	0.6755	15471
35	timeout	0.6789	15632
36	unexpand	0.6791	15642
37	stdbuf	0.6795	15975
38	getlimits	0.6288	16027
39	tsort	0.6879	16083
40	truncate	0.6895	16165
41	pinky	0.6932	16362
42	comm	0.6951	16462
43	dircolors	0.6976	16601
44	tac	0.699	16676
45	base64	0.6689	16804
46	nl	0.7023	16862
47	seq	0.5217	16957
48	chroot	0.7004	17088
49	base32	0.6684	17168
50	fmt	0.6108	17634
51	test	0.7828	17692
52	who	0.566	17725
53	sum	0.602	17923
54	id	0.716	18027
55	mktemp	0.6913	18073
56	printf	0.5447	18454
57	cut	0.7341	18878
58	[	0.7367	19066
59	uniq	0.7327	19154
60	readlink	0.7417	19437
61	head	0.5217	19775
62	wc	0.7483	19947
63	md5sum	0.665	20547
64	expr	0.7521	20590
65	realpath	0.7591	20837
66	join	0.7639	21684
67	tr	0.7643	21723
68	uptime	0.7731	22126
69	csplit	0.7711	22580
70	sha1sum	0.5928	23561
71	stty	0.8023	26141
72	split	0.5019	27132
73	shuf	0.791	27174
74	od	0.7651	27275
75	shred	0.6405	27905
76	numfmt	0.5083	28699
77	b2sum	0.6316	29593
78	sha224sum	0.483	29606
79	sha256sum	0.483	29606
80	chmod	0.6817	30698
81	chgrp	0.7264	31724
82	dd	0.7779	32119
83	mkfifo	0.8091	32225
84	ln	0.8277	32378
85	rm	0.845	32385
86	chcon	0.7256	32546
87	chown	0.7368	32978
88	mknod	0.818	34361
89	sha384sum	0.4151	35557
90	sha512sum	0.4151	35557
91	mkdir	0.8099	35730
92	pr	0.5673	36216
93	tail	0.8604	36682
94	stat	0.6975	36911
95	factor	0.8678	40551
96	df	0.7553	40727
97	ptx	0.879	42950
98	touch	0.5628	43261
99	date	0.5644	44601
100	du	0.7648	55583
101	sort	0.6285	61076
102	dir	0.7846	68506
103	ls	0.7846	68506
104	vdir	0.7846	68506
105	mv	0.9187	76411
106	cp	0.9151	76925
107	ginstall	0.9017	82307


==> charts/runtime/file.dat <==
b-trees    11  0.034311458468437   0.692825011909008   330.847019210458    3600.11222893745    1.67125490307808    44.9459361284971    158.086802594364    304.594191163778    435.058890342712    598.338355049491
fannkuch  8   0.013630628585816   0.418428771197796   96.0595895275474    3600.15535481274    0.33527585119009    4.79137804359198    30.2200876399875    33.3737407103181    60.8103343546391    91.1419292837381
fasta   80000   0.03307331353426    1.19733872264624    425.789409659803    3600.15305083245    1.85398152470589    125.562717787921    172.807011827827    200.998596698046    256.994823738933    481.625702172518
fasta-redux 100000  0.025374889373779   1.10485216975212    530.070731304586    3600.1292970553 1.02383862435818    1.20582651346922    101.507105022669    229.597976207733    307.097712822258    343.818966001272
mandelbrot  300 0.029155999422073   1.26825780421495    462.267206288874    3600.11271787435    1.65940514206886    2.61463798582554    139.209903098643    371.344752050936    489.607848070562    735.152516789734
n-body  30000   0.025449387729168   1.00099202990532    425.445941261947    3600.10731408   0.662520423531532   38.3429543226957    152.526856765151    306.017251633108    377.345708481967    567.073327384889
pidigits    10000   1.08795826137066    1.25668130815029    54.3200201392174    3600.14893142134    1.15990283340216    4.10386782884598    10.4673814401031    20.8620616942644    32.1859900578856    38.0300974920392
regex 0   0.179638519883156   0.179844841361046   0.415041752159596   57.7211089730263    0.172506615519524   0.192086097300053   0.257704302668571   0.309757001698017   0.38882552087307    0.412182944118977
rev-comp  0   0.023738093674183   1.09455148130655    338.122507736087    3600.1663903296 1.5548243522644 2.07045161724091    20.8731583058834    82.388902798295 188.910520218313    238.24183755368
sp-norm   200 0.020964577794075   0.445245392620564   143.362076260149    3600.14611360431    0.312390998005867   1.31442544609308    158.817515708506    275.952802851796    352.526772007346    511.461623087525


